Robust Assamese Speech Recognition through Controlled Fine-Tuning of Whisper Models

Developing Automatic Speech Recognition (ASR) for morphologically rich, low-resource languages such as Assamese is challenging due to insufficient annotated speech data. The pretrained Whisper model performs poorly on Assamese speech recognition tasks. This paper presents a controlled, fine-tuned Whisper-based Assamese ASR system trained on the Mozilla Common Voice 24.0-Assamese corpus. A hardware-aware optimized training pipeline is implemented for resource-constrained environments, employing mixed-precision training and gradient accumulation on Tesla 4 Graphics Processing Units (T4 GPUs). The proposed fine-tuned model significantly outperformed the Zero-shot baseline, yielding Word Error Rate (WER), Character Error Rate (CER), Match Error Rate (MER), and Word Infomation Loss (WIL) of 43.17\%, 13.18\%, 43\%, and 64.81\%, respectively, achieving significant relative improvements of 78.26\%, 93.10\%, 57.0\%, and 35.19\% over the baseline. Semantic evaluation of the fine-tuned model also demonstrates notable improvement over a zero baseline, attaining Bilingual Evaluation Understudy (BLEU) and Metric for Evaluation of Translation with Explicit ORdering (METEOR) scores of 30.81 and 0.5262, respectively. Additionally, the predicted hallucination rate and Real-Time Factor (RTF) are substantially improved by 96.70\% and 32.38\%, compared to the zero-shot baseline.

==> log.txt <==
This is XeTeX, Version 3.141592653-2.6-0.999995 (TeX Live 2023/Debian) (preloaded format=xelatex)
 restricted \write18 enabled.
entering extended mode
(./cas-sc-template.tex
LaTeX2e <2023-11-01> patch level 1
L3 programming layer <2024-01-22>
(./cas-sc.cls
Document Class: cas-sc 2024/05/04, 2.4: Formatting class for CAS single column 
articles
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2023/05/17 v1.4n Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/fleqn.clo)
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/xetex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-xetex.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/share/texlive/texmf-dist/tex/latex/makecell/makecell.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty))
(/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/mathcolor.ltx)))
(/usr/share/texlive/texmf-dist/tex/latex/tools/dcolumn.sty)
(/usr/share/texlive/texmf-dist/tex/latex/sttools/stfloats.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/generic/xstring/xstring.sty
(/usr/share/texlive/texmf-dist/tex/generic/xstring/xstring.tex))
(/usr/share/texlive/texmf-dist/tex/latex/footmisc/footmisc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/svgnam.def)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/dvipsnam.def)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hxetex.def
(/usr/share/texlive/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(./cas-common.sty
(/usr/share/texlive/texmf-dist/tex/latex/moreverb/moreverb.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/verbatim.sty))
(/usr/share/texlive/texmf-dist/tex/latex/wrapfig/wrapfig.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texmf/tex/latex/lm/t1lmr.fd))
(/usr/share/texlive/texmf-dist/tex/latex/stix/stix.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/textcomp.sty))
(/usr/share/texlive/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/ifvtex.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/share/texlive/texmf-dist/tex/latex/unicode-math/unicode-math.sty
(/usr/share/texlive/texmf-dist/tex/latex/unicode-math/unicode-math-xetex.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.sty
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec-xetex.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/fontspec/fontspec.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/base/fix-cm.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1enc.def))
(/usr/share/texlive/texmf-dist/tex/latex/unicode-math/unicode-math-table.tex)

! LaTeX Error: Control sequence \not= already defined.

For immediate help type H <return>.
 ...                                              
                                                  
l.3854 \NewNegationCommand { = }    { \neq   }
                                              
? 
! LaTeX Error: Control sequence \not< already defined.

For immediate help type H <return>.
 ...                                              
                                                  
l.3855 \NewNegationCommand { < }    { \nless }
                                              
? 
! LaTeX Error: Control sequence \not> already defined.

For immediate help type H <return>.
 ...                                              
                                                  
l.3856 \NewNegationCommand { > }    { \ngtr  }
                                              
? )) (/usr/share/texmf/tex/latex/tipa/tipa.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texmf/tex/latex/tipa/t3enc.def
(/usr/share/texmf/tex/latex/tipa/t3cmr.fd)

LaTeX Font Warning: Font shape `T3/lmss/m/n' undefined
(Font)              using `T3/cmr/m/n' instead on input line 357.

)))

Package fontspec Warning: Language 'Assamese' not available for font 'Lohit
(fontspec)                Assamese' with script 'Bengali'.


Package fontspec Warning: Language 'Hindi' not available for font 'Noto Sans
(fontspec)                Devanagari' with script 'Devanagari'.

(./cas-sc-template.aux)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls1stix.fd)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls2stix.fd)
(./cas-sc-template.out) (./cas-sc-template.out)

Package hyperref Warning: Rerun to get /PageLabels entry.

*geometry* driver: auto-detecting
*geometry* detected driver: xetex
[0] (/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls1stixfrak.fd)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls1stixbb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls2stixcal.fd)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls1stixsf.fd)
(/usr/share/texlive/texmf-dist/tex/latex/stix/ls2stixtt.fd)
Overfull \hbox (117.0831pt too wide) detected at line 249
[]
(./cas-sc-template.abs)

Package hyperref Warning: Ignoring empty anchor on input line 249.


Package hyperref Warning: Ignoring empty anchor on input line 249.


Package hyperref Warning: Ignoring empty anchor on input line 249.


Package hyperref Warning: Ignoring empty anchor on input line 249.


Package natbib Warning: Citation `magalhaes2022evaluation' on page 1 undefined 
on input line 254.


Package natbib Warning: Citation `yu2015automatic' on page 1 undefined on input
 line 254.


Package natbib Warning: Citation `sourav2025review' on page 1 undefined on inpu
t line 254.


Package natbib Warning: Citation `leben2018languages' on page 1 undefined on in
put line 254.


Package natbib Warning: Citation `liu2024exploration' on page 1 undefined on in
put line 254.


Package natbib Warning: Citation `kaur2021automatic' on page 1 undefined on inp
ut line 254.


Package natbib Warning: Citation `javed2022towards' on page 1 undefined on inpu
t line 254.


Package natbib Warning: Citation `sarma2012segmentation' on page 1 undefined on
 input line 254.


Package natbib Warning: Citation `moral1997north' on page 1 undefined on input 
line 254.


Package natbib Warning: Citation `burling2003northeastern' on page 1 undefined 
on input line 254.


Package natbib Warning: Citation `mahanta2012assamese' on page 1 undefined on i
nput line 254.


Package natbib Warning: Citation `sarma2025intersections' on page 1 undefined o
n input line 254.


Package natbib Warning: Citation `mahanta2012assamese' on page 1 undefined on i
nput line 254.


Package natbib Warning: Citation `sarma2014phoneme' on page 1 undefined on inpu
t line 254.


Package natbib Warning: Citation `saikia2019assamese' on page 1 undefined on in
put line 254.


Package natbib Warning: Citation `das2024assamese' on page 1 undefined on input
 line 254.


Package natbib Warning: Citation `liang2025towards' on page 1 undefined on inpu
t line 254.


Package natbib Warning: Citation `singh2023model' on page 1 undefined on input 
line 254.


Package natbib Warning: Citation `ji2023survey' on page 1 undefined on input li
ne 254.


Package natbib Warning: Citation `koudounas2025hallucination' on page 1 undefin
ed on input line 254.

[1]

Package natbib Warning: Citation `koenecke2024careless' on page 2 undefined on 
input line 256.


Package natbib Warning: Citation `javed2022towards' on page 2 undefined on inpu
t line 256.


LaTeX Warning: Reference `related' on page 2 undefined on input line 270.


LaTeX Warning: Reference `architecture' on page 2 undefined on input line 270.


LaTeX Warning: Reference `data' on page 2 undefined on input line 270.


LaTeX Warning: Reference `evaluation' on page 2 undefined on input line 270.


LaTeX Warning: Reference `method' on page 2 undefined on input line 270.


LaTeX Warning: Reference `experiment' on page 2 undefined on input line 270.


LaTeX Warning: Reference `conclusion' on page 2 undefined on input line 270.


LaTeX Warning: Reference `Limitations' on page 2 undefined on input line 270.


Package natbib Warning: Citation `rabiner2006speech' on page 2 undefined on inp
ut line 273.


Package natbib Warning: Citation `davis1952automatic' on page 2 undefined on in
put line 273.


Package natbib Warning: Citation `lowerre1990harpy' on page 2 undefined on inpu
t line 273.


Package natbib Warning: Citation `rabiner1989tutorial' on page 2 undefined on i
nput line 274.


LaTeX Warning: Reference `fig_timeline' on page 2 undefined on input line 274.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[2]

Package natbib Warning: Citation `rabiner1989tutorial' on page 3 undefined on i
nput line 282.


Package natbib Warning: Citation `baevski2020wav2vec' on page 3 undefined on in
put line 282.


Package natbib Warning: Citation `radford2023robust' on page 3 undefined on inp
ut line 282.


Package natbib Warning: Citation `chen2023accelerating' on page 3 undefined on 
input line 282.


Package natbib Warning: Citation `timmel2025fine' on page 3 undefined on input 
line 282.


Package natbib Warning: Citation `sharma2025fine' on page 3 undefined on input 
line 282.


Package natbib Warning: Citation `perezhohin2024enhancing' on page 3 undefined 
on input line 282.


Package natbib Warning: Citation `bhandari2026post' on page 3 undefined on inpu
t line 282.


Package natbib Warning: Citation `prasad2026asr' on page 3 undefined on input l
ine 282.


Package natbib Warning: Citation `sarma2011assamese' on page 3 undefined on inp
ut line 284.


Package natbib Warning: Citation `medhi2015isolated' on page 3 undefined on inp
ut line 284.


Package natbib Warning: Citation `shahnawazuddin2013assamese' on page 3 undefin
ed on input line 284.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[3]

Package natbib Warning: Citation `bharali2015comparative' on page 4 undefined o
n input line 286.


Package natbib Warning: Citation `agarwalla2016machine' on page 4 undefined on 
input line 288.


Package natbib Warning: Citation `sarma2017development' on page 4 undefined on 
input line 290.


Package natbib Warning: Citation `deka2018development' on page 4 undefined on i
nput line 291.


Package natbib Warning: Citation `dutta2022assamese' on page 4 undefined on inp
ut line 293.


Package natbib Warning: Citation `kalita2022use' on page 4 undefined on input l
ine 295.


Package natbib Warning: Citation `chen2024data' on page 4 undefined on input li
ne 297.


Package natbib Warning: Citation `chen2025owls' on page 4 undefined on input li
ne 297.


Package natbib Warning: Citation `liu2024exploration' on page 4 undefined on in
put line 300.


Package natbib Warning: Citation `polat2024implementation' on page 4 undefined 
on input line 300.


Package natbib Warning: Citation `liu2024exploration' on page 4 undefined on in
put line 300.


Package natbib Warning: Citation `radford2023robust' on page 4 undefined on inp
ut line 300.


Package natbib Warning: Citation `liu2024exploration' on page 4 undefined on in
put line 301.


Package natbib Warning: Citation `de2025whisper' on page 4 undefined on input l
ine 301.


LaTeX Warning: Reference `fig2' on page 4 undefined on input line 301.


LaTeX Warning: Reference `variants' on page 4 undefined on input line 301.


Package array Warning: Column C is already defined on input line 315.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[4]

Package natbib Warning: Citation `de2014smartphone' on page 5 undefined on inpu
t line 344.


LaTeX Warning: Reference `datasets' on page 5 undefined on input line 344.


LaTeX Warning: Reference `preprocess1' on page 5 undefined on input line 344.


LaTeX Warning: Reference `preprocess2' on page 5 undefined on input line 344.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[5]

Package natbib Warning: Citation `ardila2020common' on page 6 undefined on inpu
t line 347.


Package natbib Warning: Citation `mozilla' on page 6 undefined on input line 34
7.


LaTeX Font Warning: Font shape `TU/lmr/b/it' in size <10.5> not available
(Font)              Font shape `TU/lmr/b/sl' tried instead on input line 353.


Package natbib Warning: Citation `singh2024comprehensive' on page 6 undefined o
n input line 354.


LaTeX Warning: Reference `fig1' on page 6 undefined on input line 354.


Package natbib Warning: Citation `malah1979time' on page 6 undefined on input l
ine 354.


Package natbib Warning: Citation `lambamo2022analyzing' on page 6 undefined on 
input line 354.


Package natbib Warning: Citation `nguyen2025comparative' on page 6 undefined on
 input line 354.


Package natbib Warning: Citation `culotta2007canonicalization' on page 6 undefi
ned on input line 364.


LaTeX Font Warning: Font shape `T3/lmr/m/n' undefined
(Font)              using `T3/cmr/m/n' instead on input line 364.


Package natbib Warning: Citation `davis2001unicode' on page 6 undefined on inpu
t line 365.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[6]

Package natbib Warning: Citation `bhat2025two' on page 7 undefined on input lin
e 368.


Package natbib Warning: Citation `mozilla' on page 7 undefined on input line 36
8.


Package natbib Warning: Citation `akera2025much' on page 7 undefined on input l
ine 368.


Package natbib Warning: Citation `liu2024exploration' on page 7 undefined on in
put line 368.


Package natbib Warning: Citation `akera2025much' on page 7 undefined on input l
ine 368.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[7]

Package natbib Warning: Citation `morris2004and' on page 8 undefined on input l
ine 374.


Package natbib Warning: Citation `morris2004and' on page 8 undefined on input l
ine 381.


Package natbib Warning: Citation `morris2004and' on page 8 undefined on input l
ine 388.


Package natbib Warning: Citation `morris2004and' on page 8 undefined on input l
ine 397.


Package natbib Warning: Citation `papineni2002bleu' on page 8 undefined on inpu
t line 407.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[8]

Package natbib Warning: Citation `banerjee2005meteor' on page 9 undefined on in
put line 437.


Package natbib Warning: Citation `labied2024assessing' on page 9 undefined on i
nput line 437.


Package natbib Warning: Citation `magalhaes2022evaluation' on page 9 undefined 
on input line 437.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[9]

Package natbib Warning: Citation `kapusta2024text' on page 10 undefined on inpu
t line 458.


Package natbib Warning: Citation `morris2004and' on page 10 undefined on input 
line 468.


Package natbib Warning: Citation `morris2004and' on page 10 undefined on input 
line 476.


Package natbib Warning: Citation `el2021evaluation' on page 10 undefined on inp
ut line 476.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[10]
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[11]
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[12]

Package natbib Warning: Citation `goyal2017accurate' on page 13 undefined on in
put line 602.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[13]

Package natbib Warning: Citation `hanson1988comparing' on page 14 undefined on 
input line 616.


Package natbib Warning: Citation `loshchilov2017decoupled' on page 14 undefined
 on input line 627.


LaTeX Warning: Reference `adamW' on page 14 undefined on input line 627.


LaTeX Warning: Reference `hyperparameter' on page 14 undefined on input line 63
7.


Package natbib Warning: Citation `lowerre1990harpy' on page 14 undefined on inp
ut line 675.


Package natbib Warning: Citation `greer1982acoustic' on page 14 undefined on in
put line 675.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[14]

Package natbib Warning: Citation `ji2023survey' on page 15 undefined on input l
ine 684.


LaTeX Warning: Reference `samplepredzero' on page 15 undefined on input line 68
4.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[15]
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!
Missing character: There is no ្ (U+17D2) in font [lmsans9-regular]:mapping=tex
-text;!

LaTeX Warning: Reference `tab:training_log_full' on page 16 undefined on input 
line 759.


LaTeX Warning: Reference `TrainingLoss' on page 16 undefined on input line 759.



Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[16]

LaTeX Warning: Reference `tab:whisper_accuracy_metrics' on page 17 undefined on
 input line 839.


LaTeX Warning: Reference `tab:whisper_semantic_metrics' on page 17 undefined on
 input line 839.


LaTeX Warning: Reference `fig:ft1a' on page 17 undefined on input line 840.


LaTeX Warning: Reference `fig:ft1b' on page 17 undefined on input line 840.


LaTeX Warning: Reference `fig:ft2a' on page 17 undefined on input line 840.


LaTeX Warning: Reference `fig:ft2b' on page 17 undefined on input line 840.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[17]

LaTeX Warning: Reference `zeroshotcompare' on page 18 undefined on input line 9
41.


LaTeX Warning: Reference `comparison1' on page 18 undefined on input line 941.


LaTeX Warning: Reference `comparison2' on page 18 undefined on input line 941.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[18]

Package natbib Warning: Citation `bekarystankyzy2025integrated' on page 19 unde
fined on input line 960.


LaTeX Warning: Reference `MorphologicalErros' on page 19 undefined on input lin
e 961.


LaTeX Warning: Reference `OrthographicErrosGS' on page 19 undefined on input li
ne 961.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[19]
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[20]

LaTeX Warning: Reference `qualitative' on page 21 undefined on input line 964.


LaTeX Warning: Reference `samplepredzero' on page 21 undefined on input line 96
5.


Underfull \hbox (badness 10000) in paragraph at lines 980--980
[]|\TU/lmss/bx/n/9 Sample

LaTeX Warning: Reference `OrthographicErrosVS' on page 21 undefined on input li
ne 1051.


LaTeX Warning: Reference `OrthographicErrosVS' on page 21 undefined on input li
ne 1051.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[21]

LaTeX Warning: Reference `OrthographicErrosGS' on page 22 undefined on input li
ne 1083.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[22]

LaTeX Warning: Reference `OrthographicErrosVS' on page 23 undefined on input li
ne 1121.


LaTeX Warning: Reference `OrthographicErrosGS' on page 23 undefined on input li
ne 1121.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[23]

LaTeX Warning: Reference `qualitative' on page 24 undefined on input line 1125.



LaTeX Warning: Reference `MorphologicalErros' on page 24 undefined on input lin
e 1125.


Overfull \hbox (12.14938pt too wide) in paragraph at lines 1139--1189
 [][] 

LaTeX Warning: Reference `qualitative' on page 24 undefined on input line 1194.



LaTeX Warning: Reference `qualitative' on page 24 undefined on input line 1196.



LaTeX Warning: Reference `qualitative' on page 24 undefined on input line 1196.



Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[24]
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[25] (./cas-sc-template.bbl
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[26]
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[27]
Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[28])

Package natbib Warning: There were undefined citations.


Underfull \hbox (badness 10000) has occurred while \output is active
$[]$
[29] (./cas-sc-template.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Font Warning: Some font shapes were not available, defaults substituted.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
Output written on cas-sc-template.pdf (30 pages).
Transcript written on cas-sc-template.log.

